SPROUT: Scaling Agentic Reinforcement Learning for Long-Horizon Software Engineering

Reinforcement learning (RL) has driven substantial progress in coding agents by relying on verified successful trajectories as learning signals. However, such trajectories are scarce in long-horizon software engineering tasks, where a minor error can invalidate the entire rollout. Repeatedly restarting from the initial state is commonly used yet inefficient, and resetting only the context with working directory misses state changes such as installed dependencies. Therefore, branching from intermediate steps to preserve earlier progress requires restoring both the agent context and execution environments. In this paper, we present SPROUT (SnaPshot-based RollOUT), an agentic RL rollout framework that scales long-horizon coding tasks by resuming and branching from intermediate states. Specifically, SPROUT was built on top of a lightweight infrastructure that checkpoints both the filesystem and the agent context after each assistant turn. A verifier-guided backtracking policy then selects where to resume a failed attempt and how to proceed. Extensive experiments on long-horizon coding tasks show that SPROUT achieves up to 23.6% improvement over pass@k across various LLMs, while using $32$--$52%$ of their tokens. For RL training of Qwen3.8-27B, SPROUT stably outperforms standard GRPO by $13.9$ points on three long-horizon coding benchmarks while cutting the time per training step by $39.5%$. SPROUT thus makes RL on long-horizon coding tasks both more effective and cheaper to scale.

==> migration-manifest.json <==
{
  "source_sha256": "f5caacbfebbba1b7a0d9f6818ceba93d10332b4d469b120519c558f265ee006d",
  "body_sha256": "81bacd5443c54c808c67ffa4a6bad35e0e89b952d9a6eada59d4e3590d062e72",
  "appendix_sha256": "6c37523209f43d0e9d424d2be530a3136f2b2ba6508a41032a950469428a39fb",
  "main_sections": [
    "01-intro",
    "02-related",
    "03-sprout",
    "04-experiments",
    "05-conclusion"
  ],
  "appendix_sections": [
    "99a-experiments",
    "99b-training",
    "99c-state-matching",
    "99d-case-study"
  ],
  "last_sync": "2026-10-10"
}

